Six-year Optical Monitoring of BL Lacertae Object 1ES 0806+52.4

We present the results of the first systematic long-term multi-color optical monitoring of the BL Lacertae object 1ES 0806+52.4. The monitoring was performed in multiple passbands with a 60/90 cm Schmidt telescope from December 2005 to February 2011. The overall brightness of this object decreased from 2005 December to 2008 December, and regained after that. A sharp outburst probably occurred around the end of our monitoring program. Overlapped on the long-term trend are some short-term small-amplitude oscillations. No intra-night variability was found in the object, which is in accord with the historical observations before 2005. By investigating the color behavior, we found strong bluer-when-brighter chromatism for the long-term variability of 1ES 0806+52.4. The total amplitudes at the c, i and o bands are 1.18, 1.12, and 1.02 mags, respectively. The amplitudes tend to increase toward shorter wavelength, which may be the major cause of bluer-when-brighter. Such bluer-when-brighter is also found in other blazars like S5 0716+714, OJ 287, etc. The hard X-ray data collected from the Swift/BAT archive was correlated with our optical data. No positive result was found, the reason of which may be that the hard X-ray flux is a combination of the synchrotron and inverse Compton emission but with different timescales and cadences under the leptonic Synchrotron-Self-Compton (SSC) model.

==> o.dat <==
%auto-ignore
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2006 12 04  18:57:10.0  2454074.28970   480  14.818  0.027  -0.063
 2006 12 04  19:20:16.0  2454074.30574   540  14.840  0.028  -0.040
 2006 12 04  19:42:41.0  2454074.32131   540  14.822  0.026  -0.026
 2006 12 04  20:05:09.0  2454074.33691   540  14.809  0.026  -0.009
 2006 12 04  20:27:41.0  2454074.35256   540  14.840  0.027   0.006
 2006 12 04  20:50:12.0  2454074.36819   540  14.855  0.028   0.037
 2006 12 04  21:12:57.0  2454074.38399   540  14.878  0.028   0.054
 2006 12 04  21:35:50.0  2454074.39988   540  14.869  0.028   0.017
 2006 12 04  21:58:32.0  2454074.41565   540  14.859  0.028   0.025
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  14.878 ~ 14.809  0.038
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2006 12 08  15:36:28.0  2454078.15032   480  14.911  0.042   0.034
 2006 12 08  15:57:40.0  2454078.16505   480  14.918  0.045   0.066
 2006 12 08  16:19:14.0  2454078.18002   480  14.830  0.041  -0.043
 2006 12 08  16:40:34.0  2454078.19484   480  14.875  0.038   0.005
 2006 12 08  17:02:12.0  2454078.20986   480  14.887  0.039   0.021
 2006 12 08  17:24:09.0  2454078.22510   480  14.844  0.036  -0.013
 2006 12 08  17:46:26.0  2454078.24058   480  14.865  0.040  -0.069
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  14.918 ~ 14.830  0.046
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 01 01  17:26:46.0  2454102.22692   480  14.980  0.039  -0.006
 2007 01 01  17:48:15.0  2454102.24184   480  14.993  0.037   0.037
 2007 01 01  18:09:51.0  2454102.25684   480  14.969  0.032  -0.017
 2007 01 01  18:31:44.0  2454102.27204   480  15.007  0.038  -0.037
 2007 01 01  18:53:22.0  2454102.28706   480  14.960  0.036  -0.018
 2007 01 01  19:15:17.0  2454102.30228   480  14.953  0.039  -0.003
 2007 01 01  19:37:10.0  2454102.31748   480  14.963  0.038   0.034
 2007 01 01  19:58:56.0  2454102.33259   480  15.035  0.040  -0.001
 2007 01 01  20:20:55.0  2454102.34786   480  14.957  0.037   0.005
 2007 01 01  20:42:53.0  2454102.36311   480  14.947  0.039   0.078
 2007 01 01  21:04:33.0  2454102.37816   480  14.993  0.039   0.075
 2007 01 01  21:26:15.0  2454102.39323   480  14.895  0.038   0.029
 2007 01 01  21:48:09.0  2454102.40844   480  14.975  0.041  -0.112
 2007 01 01  22:10:04.0  2454102.42366   480  14.953  0.037  -0.007
 2007 01 01  22:32:11.0  2454102.43902   480  14.923  0.037  -0.054
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.035 ~ 14.895  0.048
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 01 06  15:58:07.0  2454107.16536   480  14.958  0.035  -0.040
 2007 01 06  16:19:26.0  2454107.18016   480  14.941  0.040  -0.024
 2007 01 06  16:40:54.0  2454107.19507   480  14.960  0.038   0.000
 2007 01 06  17:02:31.0  2454107.21008   480  14.983  0.041   0.030
 2007 01 06  17:24:04.0  2454107.22505   480  14.992  0.038  -0.081
 2007 01 06  17:45:40.0  2454107.24005   480  14.984  0.039  -0.050
 2007 01 06  18:07:05.0  2454107.25492   480  15.004  0.037   0.036
 2007 01 06  18:28:27.0  2454107.26976   480  14.990  0.040  -0.070
 2007 01 06  18:50:02.0  2454107.28475   480  15.053  0.042   0.014
 2007 01 06  19:11:55.0  2454107.29994   480  15.002  0.041  -0.009
 2007 01 06  19:33:42.0  2454107.31507   480  15.062  0.043  -0.024
 2007 01 06  19:55:19.0  2454107.33008   480  15.065  0.043   0.142
 2007 01 06  20:33:58.0  2454107.35692   480  15.014  0.041   0.081
 2007 01 06  20:55:23.0  2454107.37179   480  15.024  0.041   0.014
 2007 01 06  22:00:07.0  2454107.41675   480  15.010  0.042  -0.019
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.065 ~ 14.941  0.058
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 01 22  13:58:14.0  2454123.08211   480  14.989  0.029   0.005
 2007 01 22  14:20:05.0  2454123.09728   480  14.994  0.028   0.029
 2007 01 22  14:41:51.0  2454123.11240   480  15.000  0.029  -0.013
 2007 01 22  15:03:26.0  2454123.12738   480  15.013  0.028   0.014
 2007 01 22  15:25:03.0  2454123.14240   480  14.981  0.028   0.007
 2007 01 22  15:46:30.0  2454123.15729   480  14.978  0.029   0.011
 2007 01 22  16:07:59.0  2454123.17221   480  14.990  0.029  -0.044
 2007 01 22  16:29:43.0  2454123.18730   480  14.981  0.029  -0.010
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.013 ~ 14.978  0.022
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 01 24  14:23:42.0  2454125.09979   480  15.016  0.033  -0.010
 2007 01 24  14:45:21.0  2454125.11483   480  14.989  0.031  -0.031
 2007 01 24  15:06:54.0  2454125.12979   480  14.990  0.030   0.005
 2007 01 24  15:28:29.0  2454125.14478   480  15.015  0.029   0.019
 2007 01 24  15:50:38.0  2454125.16016   480  15.009  0.028   0.044
 2007 01 24  16:12:56.0  2454125.17565   480  15.027  0.029   0.003
 2007 01 24  16:34:40.0  2454125.19074   480  15.017  0.029   0.014
 2007 01 24  16:56:11.0  2454125.20568   480  15.016  0.029  -0.031
 2007 01 24  17:18:42.0  2454125.22132   480  14.967  0.029  -0.012
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.027 ~ 14.967  0.024
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 02 05  17:12:59.0  2454137.21735   480  15.062  0.071   0.131
 2007 02 05  17:36:03.0  2454137.23337   480  15.028  0.091   0.023
 2007 02 05  19:23:53.0  2454137.30825   480  15.052  0.045  -0.082
 2007 02 05  19:48:15.0  2454137.32517   480  15.028  0.033  -0.025
 2007 02 05  20:10:05.0  2454137.34034   480  14.990  0.034  -0.048
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.062 ~ 14.990  0.083
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 02 06  14:56:51.0  2454138.12281   480  14.966  0.034  -0.033
 2007 02 06  15:19:32.0  2454138.13856   480  15.046  0.037   0.048
 2007 02 06  15:41:18.0  2454138.15368   480  15.102  0.043  -0.011
 2007 02 06  16:03:07.0  2454138.16883   480  15.049  0.034   0.009
 2007 02 06  16:28:55.0  2454138.18675   480  15.045  0.035   0.041
 2007 02 06  16:50:47.0  2454138.20193   480  15.023  0.031  -0.025
 2007 02 06  17:15:27.0  2454138.21906   480  15.038  0.045   0.015
 2007 02 06  17:37:04.0  2454138.23407   480  15.054  0.031   0.013
 2007 02 06  17:58:32.0  2454138.24898   480  15.041  0.032  -0.070
 2007 02 06  18:21:39.0  2454138.26503   480  15.051  0.032   0.004
 2007 02 06  18:43:17.0  2454138.28006   480  15.063  0.047   0.111
 2007 02 06  19:05:14.0  2454138.29530   480  15.089  0.047  -0.101
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.102 ~ 14.966  0.055
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 02 08  17:23:55.0  2454140.22494   480  15.068  0.036   0.032
 2007 02 08  17:51:07.0  2454140.24383   540  15.076  0.030  -0.027
 2007 02 08  18:16:08.0  2454140.26120   540  15.058  0.031   0.014
 2007 02 08  18:42:49.0  2454140.27973   540  15.052  0.028  -0.030
 2007 02 08  19:07:31.0  2454140.29689   540  15.070  0.033  -0.043
 2007 02 08  19:32:30.0  2454140.31424   540  15.019  0.029   0.034
 2007 02 08  19:57:12.0  2454140.33139   540  15.045  0.031   0.020
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.076 ~ 15.019  0.032
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 02 15  10:57:24.0  2454146.95653   540  15.075  0.030  -0.034
 2007 02 15  11:22:45.0  2454146.97413   540  15.123  0.031   0.011
 2007 02 15  11:47:12.0  2454146.99111   540  15.090  0.028   0.012
 2007 02 15  12:12:40.0  2454147.00880   540  15.083  0.029   0.021
 2007 02 15  12:52:06.0  2454147.03618   540  15.045  0.028   0.006
 2007 02 15  13:16:41.0  2454147.05325   540  15.089  0.027  -0.038
 2007 02 15  13:41:12.0  2454147.07028   540  15.078  0.027   0.011
 2007 02 15  14:05:41.0  2454147.08728   540  15.075  0.027   0.021
 2007 02 15  14:30:16.0  2454147.10435   540  15.082  0.029  -0.006
 2007 02 15  14:55:14.0  2454147.12169   540  15.083  0.047  -0.037
 2007 02 15  15:20:36.0  2454147.13931   540  15.031  0.033   0.033
 2007 02 15  15:44:49.0  2454147.15612   540  15.076  0.033   0.001
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.123 ~ 15.031  0.024
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 02 23  11:13:15.0  2454154.96753   540  15.049  0.033  -0.020
 2007 02 23  11:40:09.0  2454154.98622   540  15.047  0.032  -0.039
 2007 02 23  12:04:00.0  2454155.00278   540  15.050  0.032  -0.041
 2007 02 23  12:27:53.0  2454155.01936   540  15.034  0.032   0.008
 2007 02 23  12:52:25.0  2454155.03640   540  15.063  0.034  -0.006
 2007 02 23  13:18:46.0  2454155.05470   540  15.021  0.042   0.021
 2007 02 23  13:42:54.0  2454155.07146   540  14.986  0.054   0.077
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.063 ~ 14.986  0.041
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 02 24  11:17:04.0  2454155.97019   540  14.978  0.046  -0.109
 2007 02 24  11:44:00.0  2454155.98889   540  15.104  0.056  -0.028
 2007 02 24  12:08:00.0  2454156.00556   540  15.066  0.056   0.137
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.104 ~ 14.978  0.125
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 03 12  12:16:04.0  2454172.01116   540  15.059  0.032   0.000
 2007 03 12  12:40:07.0  2454172.02786   540  15.060  0.033   0.012
 2007 03 12  13:04:11.0  2454172.04457   540  15.083  0.033   0.005
 2007 03 12  13:28:09.0  2454172.06122   540  15.046  0.035  -0.010
 2007 03 12  13:52:25.0  2454172.07807   540  15.025  0.033  -0.048
 2007 03 12  14:17:08.0  2454172.09523   540  15.029  0.035   0.034
 2007 03 12  14:42:10.0  2454172.11262   540  15.028  0.038  -0.003
 2007 03 12  15:07:46.0  2454172.13039   540  15.048  0.041   0.010
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.083 ~ 15.025  0.023
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 03 13  15:38:49.0  2454173.15196   540  15.006  0.090  -0.009
 2007 03 13  16:03:28.0  2454173.16907   540  15.048  0.040   0.064
 2007 03 13  16:27:56.0  2454173.18606   540  15.026  0.063  -0.066
 2007 03 13  16:52:22.0  2454173.20303   540  15.116  0.083   0.011
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.116 ~ 15.006  0.054
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 04 02  14:31:48.0  2454193.10542   540  15.028  0.035  -0.048
 2007 04 02  14:56:38.0  2454193.12266   540  14.974  0.037  -0.017
 2007 04 02  15:21:34.0  2454193.13998   540  15.004  0.038   0.002
 2007 04 02  15:46:19.0  2454193.15716   540  14.978  0.043   0.027
 2007 04 02  16:11:18.0  2454193.17451   540  14.972  0.039   0.063
 2007 04 02  16:36:13.0  2454193.19182   540  14.985  0.043  -0.027
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.028 ~ 14.972  0.040
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 04 03  13:15:57.0  2454194.05274   540  14.985  0.037  -0.058
 2007 04 03  13:40:47.0  2454194.06999   540  15.066  0.038   0.035
 2007 04 03  14:05:41.0  2454194.08728   540  15.070  0.038  -0.020
 2007 04 03  14:30:40.0  2454194.10463   540  15.023  0.038   0.030
 2007 04 03  14:55:23.0  2454194.12179   540  15.057  0.040   0.005
 2007 04 03  15:53:11.0  2454194.16193   540  15.028  0.039   0.008
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.070 ~ 14.985  0.035
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 04 04  13:15:25.0  2454195.05237   540  14.907  0.046   0.010
 2007 04 04  13:40:16.0  2454195.06963   540  14.989  0.090  -0.014
 2007 04 04  14:04:47.0  2454195.08666   540  15.101  0.068   0.004
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.101 ~ 14.907  0.013
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 04 24  12:49:28.0  2454215.03435   540  15.003  0.041   0.034
 2007 04 24  13:13:58.0  2454215.05137   540  14.936  0.043   0.034
 2007 04 24  13:38:47.0  2454215.06860   540  14.987  0.045  -0.003
 2007 04 24  14:03:31.0  2454215.08578   540  14.936  0.045  -0.065
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.003 ~ 14.936  0.047
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 04 27  12:19:06.0  2454218.01326   540  15.033  0.040   0.061
 2007 04 27  12:43:43.0  2454218.03036   540  15.030  0.041   0.091
 2007 04 27  13:08:32.0  2454218.04759   540  15.010  0.043  -0.039
 2007 04 27  13:33:05.0  2454218.06464   540  15.001  0.043  -0.076
 2007 04 27  13:57:38.0  2454218.08169   540  14.971  0.043   0.012
 2007 04 27  14:22:26.0  2454218.09891   540  15.057  0.049  -0.048
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.057 ~ 14.971  0.066
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 09 29  19:55:02.0  2454373.32988   540  15.144  0.031   0.013
 2007 09 29  20:19:21.0  2454373.34677   540  15.111  0.029   0.001
 2007 09 29  20:44:05.0  2454373.36395   540  15.127  0.028  -0.014
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.144 ~ 15.111  0.013
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 10 10  20:12:51.0  2454384.34226   300  15.146  0.037   0.074
 2007 10 10  20:27:15.0  2454384.35226   300  15.186  0.040   0.001
 2007 10 10  20:41:49.0  2454384.36237   300  15.122  0.034   0.003
 2007 10 10  20:56:07.0  2454384.37230   300  15.106  0.034  -0.001
 2007 10 10  21:10:39.0  2454384.38240   300  15.090  0.034   0.038
 2007 10 10  21:25:16.0  2454384.39255   300  15.058  0.045  -0.115
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.186 ~ 15.058  0.063
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 10 20  19:59:39.0  2454394.33309   480  15.212  0.029   0.065
 2007 10 20  20:26:59.0  2454394.35207   540  15.210  0.027  -0.076
 2007 10 20  20:50:22.0  2454394.36831   540  15.175  0.027   0.012
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.212 ~ 15.175  0.071
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 10 28  21:06:21.0  2454402.37941   480  15.167  0.030   0.003
 2007 10 28  21:28:07.0  2454402.39453   480  15.183  0.033  -0.003
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.183 ~ 15.167  0.004
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 11 02  19:51:25.0  2454407.32737   480  15.197  0.027  -0.009
 2007 11 02  20:13:44.0  2454407.34287   540  15.137  0.027  -0.026
 2007 11 02  20:36:17.0  2454407.35853   540  15.207  0.027   0.046
 2007 11 02  20:59:00.0  2454407.37431   540  15.198  0.026  -0.011
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.207 ~ 15.137  0.031
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 11 04  18:34:03.0  2454409.27365   480  15.183  0.038  -0.076
 2007 11 04  18:55:37.0  2454409.28862   480  15.119  0.042   0.024
 2007 11 04  19:17:29.0  2454409.30381   480  15.124  0.040   0.045
 2007 11 04  19:39:07.0  2454409.31883   480  15.062  0.036   0.007
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.183 ~ 15.062  0.053
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 11 05  20:54:33.0  2454410.37122   480  15.101  0.033  -0.008
 2007 11 05  21:16:06.0  2454410.38618   480  15.100  0.036  -0.012
 2007 11 05  21:37:52.0  2454410.40130   480  15.086  0.035   0.020
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.101 ~ 15.086  0.018
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 11 07  21:21:30.0  2454412.38993   480  15.122  0.072   0.000
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.122 ~ 15.122  0.000
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 11 23  18:25:57.0  2454428.26802   300  15.132  0.061   0.000
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.132 ~ 15.132  0.000
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 11 30  20:01:55.0  2454435.33466   360  15.101  0.032  -0.037
 2007 11 30  20:18:57.0  2454435.34649   360  15.080  0.033   0.000
 2007 11 30  20:36:00.0  2454435.35833   360  15.096  0.031   0.031
 2007 11 30  20:52:56.0  2454435.37009   360  15.112  0.032   0.021
 2007 11 30  21:09:37.0  2454435.38168   360  15.061  0.031  -0.011
 2007 11 30  21:26:50.0  2454435.39363   360  15.057  0.031  -0.015
 2007 11 30  21:43:40.0  2454435.40532   360  15.069  0.032   0.007
 2007 11 30  22:00:39.0  2454435.41712   360  15.029  0.036   0.004
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.112 ~ 15.029  0.021
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 12 07  18:17:55.0  2454442.26244   300  15.117  0.032   0.000
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.117 ~ 15.117  0.000
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 12 08  19:58:47.0  2454443.33249   480  15.102  0.029   0.015
 2007 12 08  20:20:40.0  2454443.34769   480  15.098  0.030  -0.012
 2007 12 08  20:42:33.0  2454443.36288   480  15.126  0.031   0.018
 2007 12 08  21:05:25.0  2454443.37876   480  15.128  0.030   0.005
 2007 12 08  21:27:03.0  2454443.39378   480  15.086  0.030   0.015
 2007 12 08  21:48:41.0  2454443.40881   480  15.116  0.031  -0.041
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.128 ~ 15.086  0.023
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 12 18  17:55:38.0  2454453.24697   480  15.059  0.033   0.053
 2007 12 18  19:40:28.0  2454453.31977   480  15.129  0.029   0.005
 2007 12 18  20:04:46.0  2454453.33664   480  15.109  0.029   0.004
 2007 12 18  20:31:31.0  2454453.35522   480  15.099  0.028  -0.004
 2007 12 18  20:56:12.0  2454453.37236   480  15.096  0.028  -0.045
 2007 12 18  21:21:22.0  2454453.38984   480  15.086  0.028  -0.002
 2007 12 18  21:44:51.0  2454453.40615   480  15.059  0.029  -0.012
 2007 12 18  22:08:40.0  2454453.42269   480  15.075  0.027   0.001
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.129 ~ 15.059  0.027
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 12 20  16:58:08.0  2454455.20704   480  15.083  0.039  -0.020
 2007 12 20  17:20:28.0  2454455.22255   480  15.074  0.040  -0.031
 2007 12 20  17:42:56.0  2454455.23815   480  15.158  0.038  -0.030
 2007 12 20  18:04:59.0  2454455.25346   480  15.036  0.039   0.070
 2007 12 20  18:26:55.0  2454455.26869   480  15.108  0.041  -0.018
 2007 12 20  18:49:03.0  2454455.28406   480  15.134  0.042   0.053
 2007 12 20  19:11:33.0  2454455.29969   480  15.051  0.041  -0.023
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.158 ~ 15.036  0.042
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 12 22  17:38:42.0  2454457.23521   480  15.156  0.037   0.037
 2007 12 22  18:00:54.0  2454457.25063   480  15.109  0.034  -0.026
 2007 12 22  18:16:10.0  2454457.26123   480  15.214  0.036   0.002
 2007 12 22  18:53:10.0  2454457.28692   480  15.146  0.036  -0.013
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.214 ~ 15.109  0.028
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 12 23  17:42:31.0  2454458.23786   360  15.094  0.074   0.000
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.094 ~ 15.094  0.000
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2007 12 28  17:35:10.0  2454463.23275   480  15.195  0.087   0.141
 2007 12 28  18:34:57.0  2454463.27427   480  15.097  0.083  -0.118
 2007 12 28  18:54:59.0  2454463.28818   480  15.160  0.092  -0.077
 2007 12 28  19:15:08.0  2454463.30218   480  15.108  0.089   0.054
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.195 ~ 15.097  0.119
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2008 01 13  18:26:12.0  2454479.26819   480  15.088  0.035  -0.038
 2008 01 13  18:48:41.0  2454479.28381   480  15.059  0.031  -0.010
 2008 01 13  19:10:27.0  2454479.29892   480  15.104  0.034  -0.065
 2008 01 13  19:32:15.0  2454479.31406   480  15.082  0.034   0.073
 2008 01 13  19:54:25.0  2454479.32946   480  15.069  0.032   0.040
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.104 ~ 15.059  0.057
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2008 02 16  16:45:01.0  2454513.19793   480  15.010  0.038   0.101
 2008 02 16  17:07:56.0  2454513.21384   480  15.021  0.040  -0.065
 2008 02 16  17:30:29.0  2454513.22950   480  15.038  0.041  -0.035
 2008 02 16  17:53:32.0  2454513.24551   480  15.009  0.039  -0.001
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.038 ~ 15.009  0.072
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2008 02 20  15:20:36.0  2454517.13931   480  15.181  0.099   0.033
 2008 02 20  17:16:53.0  2454517.22006   480  15.066  0.098   0.164
 2008 02 20  18:00:58.0  2454517.25067   480  15.108  0.126  -0.197
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.181 ~ 15.066  0.183
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2008 02 29  15:05:33.0  2454526.12885   480  15.046  0.039   0.000
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.046 ~ 15.046  0.000
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2008 11 09  21:39:49.0  2454780.40265   480  15.167  0.024   0.000
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.167 ~ 15.167  0.000
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2008 11 10  21:27:48.0  2454781.39431   480  15.198  0.041   0.009
 2008 11 10  21:49:59.0  2454781.40971   480  15.168  0.037  -0.009
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.198 ~ 15.168  0.013
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2008 11 16  18:41:25.0  2454787.27876   480  15.194  0.041   0.003
 2008 11 16  19:16:23.0  2454787.30304   480  15.181  0.036  -0.037
 2008 11 16  19:39:36.0  2454787.31917   480  15.251  0.036   0.032
 2008 11 16  20:00:55.0  2454787.33397   480  15.170  0.034  -0.014
 2008 11 16  20:33:40.0  2454787.35671   480  15.186  0.035  -0.015
 2008 11 16  20:55:11.0  2454787.37166   480  15.186  0.033  -0.040
 2008 11 16  21:16:41.0  2454787.38659   480  15.219  0.036  -0.023
 2008 11 16  21:38:23.0  2454787.40166   480  15.213  0.033   0.095
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.251 ~ 15.170  0.045
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2008 12 05  20:20:00.0  2454806.34722   480  15.296  0.030   0.020
 2008 12 05  20:41:41.0  2454806.36228   480  15.259  0.027   0.006
 2008 12 05  21:03:43.0  2454806.37758   480  15.274  0.026  -0.036
 2008 12 05  21:27:41.0  2454806.39422   480  15.283  0.026   0.010
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.296 ~ 15.259  0.025
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2008 12 11  18:59:16.0  2454812.29116   480  15.324  0.068  -0.059
 2008 12 11  19:20:37.0  2454812.30598   480  15.265  0.073   0.059
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.324 ~ 15.265  0.083
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2008 12 23  18:18:21.0  2454824.26274   480  15.078  0.030   0.026
 2008 12 23  18:39:49.0  2454824.27765   480  15.058  0.028  -0.000
 2008 12 23  19:01:31.0  2454824.29272   480  15.047  0.029   0.020
 2008 12 23  19:23:02.0  2454824.30766   480  15.111  0.031   0.020
 2008 12 23  19:44:40.0  2454824.32269   480  15.092  0.030   0.043
 2008 12 23  20:08:39.0  2454824.33934   480  15.101  0.030  -0.061
 2008 12 23  20:30:20.0  2454824.35440   480  15.149  0.033  -0.018
 2008 12 23  20:52:03.0  2454824.36948   480  15.176  0.041  -0.047
 2008 12 23  21:13:29.0  2454824.38436   480  15.137  0.045   0.016
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.176 ~ 15.047  0.035
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2009 01 09  17:58:28.0  2454841.24894   480  14.931  0.044  -0.074
 2009 01 09  18:20:05.0  2454841.26395   480  15.030  0.049  -0.028
 2009 01 09  18:41:40.0  2454841.27894   480  14.929  0.043  -0.049
 2009 01 09  19:03:08.0  2454841.29384   480  14.985  0.050   0.126
 2009 01 09  19:24:49.0  2454841.30890   480  14.961  0.050  -0.048
 2009 01 09  19:46:36.0  2454841.32403   480  15.025  0.048   0.079
 2009 01 09  20:08:08.0  2454841.33898   480  14.950  0.044  -0.007
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.030 ~ 14.929  0.074
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2009 01 19  16:43:34.0  2454851.19692   480  15.049  0.030  -0.030
 2009 01 19  17:05:08.0  2454851.21190   480  15.056  0.030  -0.018
 2009 01 19  17:26:49.0  2454851.22696   480  15.087  0.031   0.027
 2009 01 19  17:48:40.0  2454851.24213   480  15.057  0.041  -0.017
 2009 01 19  18:10:30.0  2454851.25729   480  15.035  0.080   0.126
 2009 01 19  19:15:24.0  2454851.30236   480  15.066  0.034  -0.027
 2009 01 19  19:36:43.0  2454851.31716   480  15.076  0.041   0.000
 2009 01 19  19:58:31.0  2454851.33230   480  15.139  0.034   0.000
 2009 01 19  20:19:55.0  2454851.34716   480  15.078  0.037  -0.061
 2009 01 19  20:41:34.0  2454851.36220   480  15.062  0.040   0.000
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.139 ~ 15.035  0.050
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2009 02 07  16:58:08.0  2454870.20704   480  15.122  0.081   0.057
 2009 02 07  17:19:54.0  2454870.22215   480  15.057  0.082   0.160
 2009 02 07  17:41:35.0  2454870.23721   480  14.991  0.070  -0.159
 2009 02 07  18:03:07.0  2454870.25216   480  15.194  0.092  -0.105
 2009 02 07  18:24:41.0  2454870.26714   480  15.113  0.084   0.115
 2009 02 07  18:46:12.0  2454870.28208   480  15.249  0.138  -0.069
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.249 ~ 14.991  0.129
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2009 02 10  15:27:24.0  2454873.14403   480  15.082  0.038   0.000
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  15.082 ~ 15.082  0.000
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2009 05 05  12:45:33.0  2454957.03163   480  15.208  0.066   0.000
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2010 01 05  20:36:00.0  2455202.35833   480  15.080  0.039   0.042
 2010 01 05  21:01:16.0  2455202.37588   480  15.024  0.038  -0.042
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2010 02 01  17:50:27.0  2455229.24337   480  14.904  0.036   0.018
 2010 02 01  18:16:01.0  2455229.26112   480  14.913  0.041  -0.040
 2010 02 01  18:41:35.0  2455229.27888   480  14.882  0.038  -0.015
 2010 02 01  19:06:58.0  2455229.29650   480  14.927  0.038  -0.020
 2010 02 01  19:32:31.0  2455229.31425   480  14.994  0.037   0.058
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  14.994 ~ 14.882  0.038
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2010 02 02  17:45:51.0  2455230.24017   480  14.949  0.031   0.014
 2010 02 02  18:11:19.0  2455230.25786   480  14.943  0.032  -0.042
 2010 02 02  18:36:50.0  2455230.27558   480  14.982  0.033   0.037
 2010 02 02  19:02:06.0  2455230.29313   480  14.954  0.032  -0.009
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  14.982 ~ 14.943  0.034
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2011 01 18  17:24:36.0  2455580.22542   480  14.336  0.033  -0.037
 2011 01 18  17:51:32.0  2455580.24412   480  14.341  0.031   0.064
 2011 01 18  18:18:44.0  2455580.26301   480  14.347  0.031  -0.031
 2011 01 18  18:45:48.0  2455580.28181   480  14.354  0.032   0.004
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  14.354 ~ 14.336  0.047
#-------------------------------------------------------------------
#   Date  (UT)  Time      Julian Date    Exp    o     o_err  dfmagC5
#-------------------------------------------------------------------
 2011 02 11  16:19:52.0  2455604.18046   480  14.257  0.026  -0.024
 2011 02 11  16:47:00.0  2455604.19931   480  14.289  0.026  -0.018
 2011 02 11  17:13:57.0  2455604.21802   480  14.261  0.027   0.014
 2011 02 11  17:40:47.0  2455604.23666   480  14.274  0.027  -0.026
 2011 02 11  18:07:42.0  2455604.25535   480  14.286  0.027   0.053
#-------------------------------------------------------------------
#                     3(Mag range, 1sigma):  14.289 ~ 14.257  0.034
#-------------------------------------------------------------------

